On Recommending Category: A Cascading Approach

Recommendation plays a key role in e-commerce, enhancing user experience and boosting commercial success. Existing works mainly focus on recommending a set of items, but online e-commerce platforms have recently begun to pay attention to exploring users' potential interests at the category level. Category-level recommendation allows e-commerce platforms to promote users' engagements by expanding their interests to different types of items. In addition, it complements item-level recommendations when the latter becomes extremely challenging for users with little-known information and past interactions. Furthermore, it facilitates item-level recommendations in existing works. The predicted category, which is called intention in those works, aids the exploration of item-level preference. However, such category-level preference prediction has mostly been accomplished through applying item-level models. Some key differences between item-level recommendations and category-level recommendations are ignored in such a simplistic adaptation. In this paper, we propose a cascading category recommender (CCRec) model with a variational autoencoder (VAE) to encode item-level information to perform category-level recommendations. Experiments show the advantages of this model over methods designed for item-level recommendations.

==> negativesampling.txt <==
Negative Sampling:
	4 Tracks:
		1. Fixed Distribution Sampling:
			Treat all unseen samples as negative sample.
			Apply a fixed distribution to sample negative sample:
				E.g. Uniform distribution, Distribution that favors popular items
					Our current negative sampling would be very similar to this popularity sampling
			Not discussed in any paper, just some negative sampling methods used in existing works.
				Uniform: BPR: Bayesian Personalized Ranking from Implicit Feedback (2009)
				Popularity: Word2vec applied to recommendation: hyperparameters matter (2019)
			Advantage:
				Easy to implement
				Model-independent
			Disadvantage:
				When training the model, Gradient Descent will be used. This negative sampling methods will result in small loss function because those negative samples are already very bad
				As a result, the negative samples selected by these methods may no longer affect the parameters after some iterations
		2. Adaptive sampler
			Based on models, we pick the negative sample with highest model score as negative samples (hard negatives)
				E.g.: Optimizing top-n collaborative filtering via dynamic negative item sampling
			Advantage:
				The loss function/gradient would be very large in this case. Therefore, the influence of these negative samples would be great
			Disadvantage:
				These hard negatives are very likely to become true positive in the future. This choice can hurt the performance of the algorithm
		3. Extra behavior:
			Ranking user's behavoir, and choose some less important behavior as negative samples:
				E.g. User views but not clicks & user clicks but not adds to cart
				An Improved Sampler for Bayesian Personalized Ranking by Leveraging View Data
			Advantage:
				These data are very meaningful and can provide useful true negative
			Disadvantage:
				These information can be insufficient in most cases. We even do not have such data in our setting. Or more precisely, we also treat view/click as positve in our setting
		4. Item Relation:
			Items that are very similar but not viewed can be consider as true negative. Those items that are very similar would be very likely already unknown by the users, but they never interact with those items. Therefore, this could indicate that they are not interested in those items
				E.g.: Reinforced Negative Sampling over Knowledge Graph for Recommendation
			Advantage:
				Negative samples are very likely to be influential and true negative
			Disadvantage:
				We need a lot of extra information to identify those similar items

Without Negative Sampling:
	Efficient Heterogeneous Collaborative Filtering without Negative Sampling for Recommendation (2020)
		Input:
			One users' all previously behavior:
				E.g.: purchase, view, add-to-cart
		Idea: The authors believe that there are some relations between existing behaviors
			All the previous behavior can be used to predict the item that maximize one of the behavior
			For instance, there exists a function f(view,click,add-to-cart) = purchase
			This model tries to estimate such function and try to predict purchase
		We can convert the measurment to:
			Previous behavor -> view + click + add-to-cart + purchase



